ReFeree: Radar-Based Lightweight and Robust Localization using Feature and Free space

Place recognition plays an important role in achieving robust long-term autonomy. Real-world robots face a wide range of weather conditions (e.g. overcast, heavy rain, and snowing) and most sensors (i.e. camera, LiDAR) essentially functioning within or near-visible electromagnetic waves are sensitive to adverse weather conditions, making reliable localization difficult. In contrast, radar is gaining traction due to long electromagnetic waves, which are less affected by environmental changes and weather independence. In this work, we propose a radar-based lightweight and robust place recognition. We achieve rotational invariance and lightweight by selecting a one-dimensional ring-shaped description and robustness by mitigating the impact of false detection utilizing opposite noise characteristics between free space and feature. In addition, the initial heading can be estimated, which can assist in building a SLAM pipeline that combines odometry and registration, which takes into account onboard computing. The proposed method was tested for rigorous validation across various scenarios (i.e. single session, multi-session, and different weather conditions). In particular, we validate our descriptor achieving reliable place recognition performance through the results of extreme environments that lacked structural information such as an OORD dataset.

==> admin/1st_review/review/ReportOn24-2391v1.txt <==
We thank the authors for their submission. The reviewers evaluated it
positively and reported a number of suggestions to improve it further
before final acceptance. The most notable ones are the comparison with
the RobotCar dataset and an ablation study on their system with and
without heading. 
The authors are encouraged to go through the reviews and further
improve the paper following the suggested recommendations.

==> admin/1st_review/review/Review368821_Reviewer2_Of24-2391v1.txt <==
This work introduces a novel idea of using free space to form the
descriptor for radar place recognition, and it is benchmarked quite
well against several other available open-source competitors, showing
favourable performance. Critically, it does this with a very small
feature dimension - which is super impressive. Also, this method is
tested across various radar datasets, in contrast to most other work in
radar place recognition which is tested only on the radar robotcar
dataset.

I have just one major concern - why not tested at all on the radar
robotcar dataset? I don't believe that the ground truth is for
odometry is a valid reason, the dataset has got quite good GPS and has
been used to benchmark lots of other radar place recognition work. On a
revision, I'd like to see at least some results on this dataset
(whatever the outcome for your method, it is important for the
community in this area to see this result).

Other minor concerns include:
* The blue/green color schemes used in the curves are not easy to
distinguish between methods
* Text in the figures (axes) are very small

Missing references to import prior radar place recognition work including
* Off the Radar: Uncertainty-Aware Radar Place Recognition with
Introspective Querying and Map Maintenance by Yuan et al
* Contrastive Learning for Unsupervised Radar Place Recognition by
Gadd et al
* Look Around You: Sequence-based Radar Place Recognition with Learned
Rotational Invariance by Gadd et al
* Kidnapped radar: Topological radar localisation using
rotationally-invariant metric learning by Saftescu et al
* Under the Radar: Learning to Predict Robust Keypoints for Odometry
Estimation and Metric Localisation in Radar by Parnes and Posner
* RadarLoc: Learning to Relocalize in FMCW Radar by Wang et al
* Large-scale topological radar localization using learned
descriptors by Komorowski et al
* One ring to rule them all: Radon sinogram for place recognition,
orientation and translation estimation by Lu et al


==> admin/1st_review/review/Review368855_Reviewer5_Of24-2391v1.txt <==
### Summary

This paper proposes a radar-based lightweight and robust place
recognition descriptors called ReFeree. The authors first conduct
feature extraction, then describe two kinds of ReFeree descriptors
called A-ReFeree and R-ReFeree for estimating initial heading and place
recogonition, respectively. Next, they use initial heading and
semi-metric information to achieve registration and pose graph
optimization. They test their method on various datasets and scenarios
and compare with some popular baselines.

### Major comments

1. Questions for introduction
    About "unlike these methods......called ReFeree how to use the
radar image as is., do you mean you propose the descriptors called
ReFeree, which shows how to use the radar image as is?

2. Questions for Feature extration
    For a reader not familiar with your baseline, it may be hard to
understand which features you extract. 

3. Questions for Place Description
    a. About "the false detection rate of free spaces is relatively
lower than the false detection rate of features. This contributes
significantly to mitigating the impact of misclassification." it needs
more explanation.
    b. It is hard to understand the frontend in Fig. 2. It may need
more explanation in the paper and caption.
    c. Should explain how to get range-wise block and angle-wise block
and the corresponding resolution.

4. Comments for experiments
    a. In c.2), "only the proposed method can help the performance of
ICP with an initial heading, which we will discuss in Section V-D-3." I
guess it is Section IV-D-2. And it would be wonderful to have ablation
studies about your SLAM method, especially with and without initial
heading.
    b. I think maybe in Fig 4 and 5, you can use colors more
distinguishable.
    c. It may be more persuasive to test your experiments with more
sequences and I think you don't need to show so many metrics. Just some
representative metrics but with more sequences is ok. 
    d.	In TABLE IX, should explain the difference between your method
and Cen2018-Referee. 
